Off The Beaten Lane: AI Challenges In MOBAs Beyond Player Control

MOBAs represent a huge segment of online gaming and are growing as both an eSport and a casual genre. The natural starting point for AI researchers interested in MOBAs is to develop an AI to play the game better than a human - but MOBAs have many more challenges besides adversarial AI. In this paper we introduce the reader to the wider context of MOBA culture, propose a range of challenges faced by the community today, and posit concrete AI projects that can be undertaken to begin solving them.

==> Shell-Script.txt <==
Shell Script

Christian Fritz has created a shell script that will gather together a LaTeX Source package of a paper. Use of this shell script is *not* required, but some authors may find it useful.

For the latest version of the script, go to https://gist.github.com/chfritz/5447483


